Personalized Tree-Based Progressive Regression Model for Watch-Time Prediction in Short Video Recommendation

In online video platforms, accurate watch time prediction has become a fundamental and challenging problem in video recommendation. Previous research has revealed that the accuracy of watch time prediction highly depends on both the transformation of watch-time labels and the decomposition of the estimation process. TPM (Tree based Progressive Regression Model) achieves State-of-the-Art performance with a carefully designed and effective decomposition paradigm. TPM discretizes the watch time into several ordinal intervals and organizes them into a binary decision tree, where each node corresponds to a specific interval. At each non-leaf node, a binary classifier is used to determine the specific interval in which the watch time variable most likely falls, based on the prediction outcome at its parent node. The tree structure is central to TPM, as it defines the decomposition of watch time estimation and how ordinal intervals are discretized. However, TPM uses a predefined full binary tree, which may be sub-optimal for two reasons. First, full binary trees imply equal partitioning of the watch time space, which may fail to capture the complexity of real-world distributions. Second, rather than relying on a fixed global structure, we advocate for a personalized, data-driven tree that can be learned end-to-end. Thus, we propose PTPM to enable highly personalized decomposition of watch estimation with better efficacy and efficiency. Moreover, we show that TPM suffers from selection bias due to conditional modeling and propose a simple solution. We conduct extensive experiments on offline datasets and online environments. Offline results show improved watch time accuracy, and online A/B tests further validate the effectiveness of our framework. PTPM has been fully deployed in core traffic scenarios and now serves over 400 million users daily.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.14   Bib style update.  Documentation update.  DLT is now using
	       acmlarge format.
	       Generate error if a user tries to redefine sectioning commands

Version 2.13   Documentation update
	       Added mathcal in unicode mode
	       Bug fixes

Version 2.12   Bug fixes
	       Switched to unicode-math and libertinus for Unicode engines

Version 2.11   Conference date is no longer printed in bibstrip.
	       ISBN now uses 4-digit year
	       DOI in bibliography is now output as doi:XX.XXXX/XXXXX.XXXX
	       Changed URL in Creative Commons licenses (deleted
	       trailing /legalcode)

Version 2.10.  Bug fixes.  Documentation update.

Version 2.09.  Experimental tagging code is now in the main branch.
	       Creative Commons license is now allowed for all materials. 

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data.txt <==
0,0.516
50,0.517
100,0.518
150,0.519
200,0.523
250,0.527
300,0.533
350,0.537
400,0.545
450,0.553
500,0.560
550,0.566
600,0.573
650,0.578
700,0.581
750,0.583
800,0.586
850,0.586
900,0.589
950,0.591
1000,0.591
1050,0.591
1100,0.593
1150,0.593
1200,0.594
1250,0.596
1300,0.596
1350,0.598
1400,0.598
1450,0.599
1500,0.599
1550,0.600
1600,0.600
1650,0.602
1700,0.604
1750,0.604
1800,0.605
1850,0.605
1900,0.608
1950,0.608
2000,0.608
2050,0.608
2100,0.609
2150,0.610
2200,0.611
2250,0.613
2300,0.613
2350,0.613
2400,0.614
2450,0.615
2500,0.615
2550,0.616
2600,0.616
2650,0.616
2700,0.616
2750,0.616
2800,0.616
2850,0.616
2900,0.616
2950,0.616
3000,0.616
3050,0.616
3100,0.617
3150,0.617
3200,0.617
3250,0.617
3300,0.618
3350,0.618
3400,0.618
3450,0.618
3500,0.618
3550,0.618
3600,0.618
3650,0.618
3700,0.618
3750,0.618
3800,0.619
3850,0.619
3900,0.619
3950,0.619
4000,0.619
4050,0.619
4100,0.619
4150,0.620
4200,0.620
4250,0.620
4300,0.620
4350,0.620
4400,0.620
4450,0.621
4500,0.621
4550,0.621
4600,0.621
4650,0.621
4700,0.621
4750,0.621
4800,0.621
4850,0.621
4900,0.621
4950,0.621
5000,0.621
5050,0.621
5100,0.621
5150,0.622
5200,0.622
5300,0.622
5400,0.622
5550,0.622
5700,0.622
5800,0.622
5950,0.622
6050,0.622
6250,0.622
6400,0.622
6550,0.622
6700,0.622
6800,0.622
6950,0.622
7100,0.622
7250,0.622
7400,0.622
7500,0.622
7650,0.622
7850,0.622
7950,0.622
8100,0.622
8250,0.622
8350,0.622
8500,0.622
8600,0.622
8750,0.622
8900,0.622
9050,0.622
9150,0.622
9300,0.622
9450,0.622
9600,0.622
9750,0.622
9900,0.622
10050,0.622
10200,0.622
10350,0.622
10500,0.622
10650,0.622
10800,0.622
10950,0.622
11100,0.622
11250,0.622
11400,0.622
11550,0.622
11700,0.622
11850,0.622
12000,0.622
12150,0.622
12300,0.622
12450,0.622
12600,0.622
12750,0.622
12900,0.622
13050,0.622
13200,0.622
13350,0.622
13500,0.622
13650,0.622
13800,0.622
13950,0.622
14100,0.622
14250,0.622
14400,0.622
14550,0.622
14700,0.622
14850,0.622
15000,0.622
15150,0.622
15300,0.622
15450,0.622
15600,0.622
15750,0.622
15900,0.622
16050,0.622
16200,0.622
16350,0.622
16500,0.622
16650,0.622
16800,0.622
16950,0.622
17100,0.622
17250,0.622
17400,0.622
17550,0.622
17700,0.622
17850,0.622
18000,0.622
18150,0.622
18300,0.622
18450,0.622
18600,0.622
18750,0.622
18900,0.622
19050,0.622
19200,0.622
19350,0.622
19500,0.622
19650,0.622
19800,0.622
19950,0.622
20100,0.622
20250,0.622
20400,0.622
20550,0.622
20700,0.622
20850,0.622
21000,0.622
21150,0.622
21300,0.622
21450,0.622
21600,0.622
21750,0.622
21900,0.622
22050,0.622
22200,0.622
22350,0.622
22500,0.622
22650,0.622
22800,0.622
22950,0.622
23100,0.622
23250,0.622
23400,0.622
23550,0.622
23700,0.622
23850,0.622
24000,0.622
24150,0.622
24300,0.622
24450,0.622
24600,0.622
24750,0.622
24900,0.622
25050,0.622
25200,0.622
25350,0.622
25500,0.622
25650,0.622
25800,0.622
25950,0.622
26100,0.622
26250,0.622
26400,0.622
26550,0.622
26700,0.622
26850,0.622
27000,0.622
27150,0.622
27300,0.622
27450,0.622
27600,0.622
27750,0.622
27900,0.622
28050,0.622
28200,0.622
28350,0.622
28500,0.622
28650,0.622
28800,0.622
28950,0.622
29100,0.622
29250,0.622
29400,0.622
29550,0.622
29700,0.622
29850,0.622
30000,0.622
30150,0.622
30300,0.622
30450,0.622
30600,0.622
30750,0.622
30900,0.622
31050,0.622
31200,0.622
31350,0.622
31500,0.622
31650,0.622
31800,0.622
31950,0.622
32100,0.622
32250,0.622
32400,0.622
32550,0.622
32700,0.622
32850,0.622
33000,0.622
33150,0.622
33300,0.622
33450,0.622
33600,0.622
33750,0.622
33900,0.622
34050,0.622
34200,0.622
34350,0.622
34500,0.622
34650,0.622
34800,0.622
34950,0.622
35100,0.622
35250,0.622
35400,0.622
35550,0.622
35700,0.622
35850,0.622
36000,0.622
36150,0.622
36300,0.622
36450,0.622
36600,0.622
36750,0.622
36900,0.622
37050,0.622
37200,0.622
37350,0.622
37500,0.622
37650,0.622
37800,0.622
37950,0.622
38100,0.622
38250,0.622
38400,0.622
38550,0.622
38700,0.622
38850,0.622
39000,0.622
39150,0.622
39300,0.622
39450,0.622
39600,0.622
39750,0.622
39900,0.622
40050,0.622
40200,0.622
40350,0.622
40500,0.622
40650,0.622
40800,0.622
40950,0.622
41100,0.622
41250,0.622
41400,0.622
41550,0.622
41700,0.622
41850,0.622
42000,0.622
42150,0.622
42300,0.622
42450,0.622
42600,0.622
42750,0.622
42900,0.622
43050,0.622



==> data2.txt <==
0,0.500
50,0.501
100,0.501
150,0.502
200,0.502
250,0.503
300,0.503
350,0.504
400,0.504
450,0.505
500,0.505
550,0.506
600,0.506
650,0.507
700,0.507
750,0.508
800,0.508
850,0.509
900,0.509
950,0.510
1000,0.510
1050,0.510
1100,0.511
1150,0.511
1200,0.512
1250,0.512
1300,0.513
1350,0.513
1400,0.514
1450,0.514
1500,0.515
1550,0.515
1600,0.516
1650,0.516
1700,0.516
1750,0.517
1800,0.517
1850,0.518
1900,0.518
1950,0.519
2000,0.519
2050,0.519
2100,0.520
2150,0.520
2200,0.521
2250,0.521
2300,0.521
2350,0.522
2400,0.522
2450,0.523
2500,0.523
2550,0.523
2600,0.524
2650,0.524
2700,0.525
2750,0.525
2800,0.525
2850,0.526
2900,0.526
2950,0.527
3000,0.527
3050,0.527
3100,0.528
3150,0.528
3200,0.528
3250,0.529
3300,0.529
3350,0.529
3400,0.530
3450,0.530
3500,0.531
3550,0.531
3600,0.531
3650,0.532
3700,0.532
3750,0.532
3800,0.533
3850,0.533
3900,0.533
3950,0.534
4000,0.534
4050,0.534
4100,0.535
4150,0.535
4200,0.535
4250,0.536
4300,0.536
4350,0.536
4400,0.536
4450,0.537
4500,0.537
4550,0.537
4600,0.538
4650,0.538
4700,0.538
4750,0.539
4800,0.539
4850,0.539
4900,0.540
4950,0.540
5000,0.540
5050,0.540
5100,0.541
5150,0.541
5200,0.541
5300,0.542
5400,0.542
5550,0.543
5700,0.544
5800,0.545
5950,0.545
6050,0.546
6250,0.547
6400,0.548
6550,0.548
6700,0.549
6800,0.549
6950,0.550
7100,0.551
7250,0.551
7400,0.552
7500,0.552
7650,0.553
7850,0.554
7950,0.554
8100,0.555
8250,0.555
8350,0.556
8500,0.556
8600,0.557
8750,0.557
8900,0.558
9050,0.558
9150,0.558
9300,0.559
9450,0.559
9600,0.560
9750,0.560
9900,0.561
10050,0.561
10200,0.561
10350,0.562
10500,0.562
10650,0.563
10800,0.563
10950,0.563
11100,0.564
11250,0.564
11400,0.564
11550,0.565
11700,0.565
11850,0.565
12000,0.566
12150,0.566
12300,0.566
12450,0.566
12600,0.567
12750,0.567
12900,0.567
13050,0.567
13200,0.568
13350,0.568
13500,0.568
13650,0.568
13800,0.569
13950,0.569
14100,0.569
14250,0.569
14400,0.569
14550,0.569
14700,0.570
14850,0.570
15000,0.570
15150,0.570
15300,0.570
15450,0.570
15600,0.571
15750,0.571
15900,0.571
16050,0.571
16200,0.571
16350,0.571
16500,0.571
16650,0.571
16800,0.572
16950,0.572
17100,0.572
17250,0.572
17400,0.572
17550,0.572
17700,0.572
17850,0.572
18000,0.572
18150,0.572
18300,0.572
18450,0.572
18600,0.573
18750,0.573
18900,0.573
19050,0.573
19200,0.573
19350,0.573
19500,0.573
19650,0.573
19800,0.573
19950,0.573
20100,0.573
20250,0.573
20400,0.573
20550,0.573
20700,0.573
20850,0.573
21000,0.573
21150,0.573
21300,0.573
21450,0.573
21600,0.573
21750,0.573
21900,0.573
22050,0.573
22200,0.573
22350,0.573
22500,0.573
22650,0.573
22800,0.573
22950,0.574
23100,0.574
23250,0.574
23400,0.574
23550,0.574
23700,0.574
23850,0.574
24000,0.574
24150,0.574
24300,0.574
24450,0.574
24600,0.574
24750,0.574
24900,0.574
25050,0.574
25200,0.574
25350,0.574
25500,0.574
25650,0.574
25800,0.574
25950,0.574
26100,0.574
26250,0.574
26400,0.574
26550,0.574
26700,0.574
26850,0.574
27000,0.574
27150,0.574
27300,0.574
27450,0.574
27600,0.574
27750,0.574
27900,0.574
28050,0.574
28200,0.574
28350,0.574
28500,0.574
28650,0.574
28800,0.574
28950,0.574
29100,0.574
29250,0.574
29400,0.574
29550,0.574
29700,0.574
29850,0.574
30000,0.574
30150,0.574
30300,0.574
30450,0.574
30600,0.574
30750,0.574
30900,0.574
31050,0.574
31200,0.574
31350,0.574
31500,0.574
31650,0.574
31800,0.574
31950,0.574
32100,0.574
32250,0.574
32400,0.574
32550,0.575
32700,0.575
32850,0.575
33000,0.575
33150,0.575
33300,0.575
33450,0.575
33600,0.575
33750,0.575
33900,0.575
34050,0.575
34200,0.575
34350,0.575
34500,0.575
34650,0.575
34800,0.575
34950,0.575
35100,0.575
35250,0.575
35400,0.575
35550,0.575
35700,0.575
35850,0.575
36000,0.575
36150,0.575
36300,0.575
36450,0.575
36600,0.575
36750,0.575
36900,0.575
37050,0.576
37200,0.576
37350,0.576
37500,0.576
37650,0.576
37800,0.576
37950,0.576
38100,0.576
38250,0.576
38400,0.576
38550,0.576
38700,0.576
38850,0.576
39000,0.576
39150,0.576
39300,0.576
39450,0.576
39600,0.576
39750,0.576
39900,0.576
40050,0.576
40200,0.576
40350,0.576
40500,0.576
40650,0.576
40800,0.576
40950,0.576
41100,0.576
41250,0.576
41400,0.576
41550,0.576
41700,0.576
41850,0.576
42000,0.576
42150,0.576
42300,0.576
42450,0.576
42600,0.576
42750,0.576
42900,0.576
43050,0.576

